Optimal Quantization for Distribution Synthesis

Finite precision approximations of discrete probability distributions are considered, applicable for distribution synthesis, e.g., probabilistic shaping. Two algorithms are presented that find the optimal $M$-type approximation $Q$ of a distribution $P$ in terms of the variational distance $| Q-P|_1$ and the informational divergence $\mathbb{D}(Q| P)$. Bounds on the approximation errors are derived and shown to be asymptotically tight. Several examples illustrate that the variational distance optimal approximation can be quite different from the informational divergence optimal approximation.

==> kid.dat <==
1.000000 1.000000
11.000000 7.000000
21.000000 12.000000
31.000000 16.000000
41.000000 20.000000
51.000000 23.000000
61.000000 26.000000
71.000000 29.000000
81.000000 33.000000
91.000000 36.000000
101.000000 39.000000
111.000000 41.000000
121.000000 44.000000
131.000000 47.000000
141.000000 50.000000
151.000000 53.000000
161.000000 55.000000
171.000000 58.000000
181.000000 61.000000
191.000000 64.000000
201.000000 66.000000
211.000000 69.000000
221.000000 71.000000
231.000000 73.000000
241.000000 76.000000
251.000000 78.000000
261.000000 81.000000
271.000000 83.000000
281.000000 85.000000
291.000000 88.000000
301.000000 90.000000
311.000000 92.000000
321.000000 95.000000
331.000000 97.000000
341.000000 99.000000
351.000000 102.000000
361.000000 104.000000
371.000000 106.000000
381.000000 108.000000
391.000000 111.000000
401.000000 113.000000
411.000000 115.000000
421.000000 117.000000
431.000000 120.000000
441.000000 121.000000
451.000000 124.000000
461.000000 125.000000
471.000000 128.000000
481.000000 130.000000
491.000000 132.000000
501.000000 134.000000
511.000000 136.000000
521.000000 138.000000
531.000000 140.000000
541.000000 142.000000
551.000000 144.000000
561.000000 146.000000
571.000000 149.000000
581.000000 151.000000
591.000000 152.000000
601.000000 154.000000
611.000000 156.000000
621.000000 158.000000
631.000000 161.000000
641.000000 162.000000
651.000000 164.000000
661.000000 166.000000
671.000000 168.000000
681.000000 170.000000
691.000000 172.000000
701.000000 174.000000
711.000000 176.000000
721.000000 178.000000
731.000000 180.000000
741.000000 182.000000
751.000000 184.000000
761.000000 186.000000
771.000000 187.000000
781.000000 190.000000
791.000000 192.000000
801.000000 193.000000
811.000000 195.000000
821.000000 197.000000
831.000000 199.000000
841.000000 201.000000
851.000000 202.000000
861.000000 205.000000
871.000000 207.000000
881.000000 209.000000
891.000000 210.000000
901.000000 212.000000
911.000000 214.000000
921.000000 216.000000
931.000000 218.000000
941.000000 219.000000
951.000000 221.000000
961.000000 223.000000
971.000000 225.000000
981.000000 227.000000
991.000000 228.000000
1001.000000 230.000000
1011.000000 232.000000
1021.000000 234.000000
1031.000000 235.000000
1041.000000 238.000000
1051.000000 240.000000
1061.000000 241.000000
1071.000000 243.000000
1081.000000 245.000000
1091.000000 247.000000
1101.000000 248.000000
1111.000000 250.000000
1121.000000 251.000000
1131.000000 254.000000
1141.000000 255.000000
1151.000000 257.000000
1161.000000 259.000000
1171.000000 261.000000
1181.000000 262.000000
1191.000000 264.000000
1201.000000 266.000000
1211.000000 267.000000
1221.000000 269.000000
1231.000000 271.000000
1241.000000 273.000000
1251.000000 275.000000
1261.000000 276.000000
1271.000000 278.000000
1281.000000 280.000000
1291.000000 282.000000
1301.000000 283.000000
1311.000000 285.000000
1321.000000 287.000000
1331.000000 288.000000
1341.000000 290.000000
1351.000000 292.000000
1361.000000 294.000000
1371.000000 295.000000
1381.000000 297.000000
1391.000000 299.000000
1401.000000 300.000000
1411.000000 302.000000
1421.000000 303.000000
1431.000000 305.000000
1441.000000 307.000000
1451.000000 309.000000
1461.000000 311.000000
1471.000000 312.000000
1481.000000 314.000000
1491.000000 315.000000
1501.000000 317.000000
1511.000000 319.000000
1521.000000 320.000000
1531.000000 322.000000
1541.000000 323.000000
1551.000000 326.000000
1561.000000 327.000000
1571.000000 329.000000
1581.000000 330.000000
1591.000000 332.000000
1601.000000 333.000000
1611.000000 335.000000
1621.000000 337.000000
1631.000000 339.000000
1641.000000 340.000000
1651.000000 342.000000
1661.000000 343.000000
1671.000000 345.000000
1681.000000 346.000000
1691.000000 348.000000
1701.000000 350.000000
1711.000000 352.000000
1721.000000 353.000000
1731.000000 355.000000
1741.000000 357.000000
1751.000000 358.000000
1761.000000 360.000000
1771.000000 361.000000
1781.000000 363.000000
1791.000000 364.000000
1801.000000 366.000000
1811.000000 368.000000
1821.000000 370.000000
1831.000000 371.000000
1841.000000 372.000000
1851.000000 374.000000
1861.000000 376.000000
1871.000000 378.000000
1881.000000 379.000000
1891.000000 380.000000
1901.000000 382.000000
1911.000000 384.000000
1921.000000 385.000000
1931.000000 387.000000
1941.000000 388.000000
1951.000000 390.000000
1961.000000 391.000000
1971.000000 393.000000
1981.000000 395.000000
1991.000000 397.000000
2001.000000 398.000000
2011.000000 400.000000
2021.000000 401.000000
2031.000000 403.000000
2041.000000 404.000000
2051.000000 406.000000
2061.000000 407.000000
2071.000000 409.000000
2081.000000 410.000000
2091.000000 412.000000
2101.000000 413.000000
2111.000000 416.000000
2121.000000 417.000000
2131.000000 418.000000
2141.000000 420.000000
2151.000000 421.000000
2161.000000 423.000000
2171.000000 425.000000
2181.000000 426.000000
2191.000000 428.000000
2201.000000 429.000000
2211.000000 430.000000
2221.000000 432.000000
2231.000000 434.000000
2241.000000 435.000000
2251.000000 437.000000
2261.000000 438.000000
2271.000000 440.000000
2281.000000 441.000000
2291.000000 443.000000
2301.000000 444.000000
2311.000000 446.000000
2321.000000 448.000000
2331.000000 449.000000
2341.000000 451.000000
2351.000000 452.000000
2361.000000 454.000000
2371.000000 455.000000
2381.000000 457.000000
2391.000000 458.000000
2401.000000 459.000000
2411.000000 461.000000
2421.000000 463.000000
2431.000000 464.000000
2441.000000 466.000000
2451.000000 467.000000
2461.000000 469.000000
2471.000000 470.000000
2481.000000 472.000000
2491.000000 474.000000
2501.000000 475.000000
2511.000000 476.000000
2521.000000 477.000000
2531.000000 479.000000
2541.000000 481.000000
2551.000000 482.000000
2561.000000 484.000000
2571.000000 485.000000
2581.000000 487.000000
2591.000000 489.000000
2601.000000 491.000000
2611.000000 492.000000
2621.000000 493.000000
2631.000000 494.000000
2641.000000 496.000000
2651.000000 497.000000
2661.000000 499.000000
2671.000000 500.000000
2681.000000 502.000000
2691.000000 504.000000
2701.000000 505.000000
2711.000000 506.000000
2721.000000 507.000000
2731.000000 509.000000
2741.000000 511.000000
2751.000000 512.000000
2761.000000 514.000000
2771.000000 515.000000
2781.000000 517.000000
2791.000000 518.000000
2801.000000 520.000000
2811.000000 521.000000
2821.000000 523.000000
2831.000000 524.000000
2841.000000 525.000000
2851.000000 527.000000
2861.000000 528.000000
2871.000000 530.000000
2881.000000 531.000000
2891.000000 532.000000
2901.000000 534.000000
2911.000000 536.000000
2921.000000 537.000000
2931.000000 539.000000
2941.000000 540.000000
2951.000000 542.000000
2961.000000 544.000000
2971.000000 545.000000
2981.000000 546.000000
2991.000000 547.000000
3001.000000 549.000000
3011.000000 550.000000
3021.000000 552.000000
3031.000000 553.000000
3041.000000 555.000000
3051.000000 556.000000
3061.000000 557.000000
3071.000000 559.000000
3081.000000 560.000000
3091.000000 562.000000
3101.000000 564.000000
3111.000000 565.000000
3121.000000 566.000000
3131.000000 568.000000
3141.000000 569.000000
3151.000000 571.000000
3161.000000 572.000000
3171.000000 573.000000
3181.000000 575.000000
3191.000000 576.000000
3201.000000 578.000000
3211.000000 579.000000
3221.000000 580.000000
3231.000000 582.000000
3241.000000 584.000000
3251.000000 585.000000
3261.000000 586.000000
3271.000000 588.000000
3281.000000 589.000000
3291.000000 590.000000
3301.000000 592.000000
3311.000000 593.000000
3321.000000 595.000000
3331.000000 597.000000
3341.000000 599.000000
3351.000000 600.000000
3361.000000 601.000000
3371.000000 602.000000
3381.000000 603.000000
3391.000000 604.000000
3401.000000 606.000000
3411.000000 607.000000
3421.000000 609.000000
3431.000000 610.000000
3441.000000 612.000000
3451.000000 614.000000
3461.000000 615.000000
3471.000000 617.000000
3481.000000 618.000000
3491.000000 619.000000
3501.000000 620.000000
3511.000000 621.000000
3521.000000 623.000000
3531.000000 625.000000
3541.000000 626.000000
3551.000000 628.000000
3561.000000 629.000000
3571.000000 630.000000
3581.000000 631.000000
3591.000000 633.000000
3601.000000 635.000000
3611.000000 636.000000
3621.000000 638.000000
3631.000000 639.000000
3641.000000 640.000000
3651.000000 642.000000
3661.000000 643.000000
3671.000000 644.000000
3681.000000 645.000000
3691.000000 647.000000
3701.000000 648.000000
3711.000000 650.000000
3721.000000 652.000000
3731.000000 653.000000
3741.000000 654.000000
3751.000000 656.000000
3761.000000 657.000000
3771.000000 658.000000
3781.000000 659.000000
3791.000000 661.000000
3801.000000 662.000000
3811.000000 664.000000
3821.000000 665.000000
3831.000000 666.000000
3841.000000 668.000000
3851.000000 670.000000
3861.000000 671.000000
3871.000000 672.000000
3881.000000 674.000000
3891.000000 675.000000
3901.000000 677.000000
3911.000000 678.000000
3921.000000 679.000000
3931.000000 680.000000
3941.000000 682.000000
3951.000000 683.000000
3961.000000 685.000000
3971.000000 686.000000
3981.000000 687.000000
3991.000000 689.000000
4001.000000 690.000000
4011.000000 691.000000
4021.000000 692.000000
4031.000000 694.000000
4041.000000 696.000000
4051.000000 697.000000
4061.000000 698.000000
4071.000000 700.000000
4081.000000 701.000000
4091.000000 703.000000
4101.000000 704.000000
4111.000000 705.000000
4121.000000 707.000000
4131.000000 708.000000
4141.000000 709.000000
4151.000000 711.000000
4161.000000 712.000000
4171.000000 714.000000
4181.000000 715.000000
4191.000000 716.000000
4201.000000 717.000000
4211.000000 719.000000
4221.000000 720.000000
4231.000000 722.000000
4241.000000 723.000000
4251.000000 724.000000
4261.000000 726.000000
4271.000000 727.000000
4281.000000 728.000000
4291.000000 730.000000
4301.000000 731.000000
4311.000000 733.000000
4321.000000 734.000000
4331.000000 736.000000
4341.000000 737.000000
4351.000000 738.000000
4361.000000 739.000000
4371.000000 740.000000
4381.000000 742.000000
4391.000000 743.000000
4401.000000 744.000000
4411.000000 746.000000
4421.000000 747.000000
4431.000000 749.000000
4441.000000 750.000000
4451.000000 752.000000
4461.000000 752.000000
4471.000000 754.000000
4481.000000 755.000000
4491.000000 756.000000
4501.000000 758.000000
4511.000000 759.000000
4521.000000 761.000000
4531.000000 762.000000
4541.000000 764.000000
4551.000000 765.000000
4561.000000 766.000000
4571.000000 767.000000
4581.000000 768.000000
4591.000000 770.000000
4601.000000 771.000000
4611.000000 773.000000
4621.000000 774.000000
4631.000000 776.000000
4641.000000 777.000000
4651.000000 778.000000
4661.000000 779.000000
4671.000000 781.000000
4681.000000 782.000000
4691.000000 784.000000
4701.000000 785.000000
4711.000000 787.000000
4721.000000 788.000000
4731.000000 789.000000
4741.000000 790.000000
4751.000000 791.000000
4761.000000 793.000000
4771.000000 794.000000
4781.000000 795.000000
4791.000000 797.000000
4801.000000 798.000000
4811.000000 800.000000
4821.000000 801.000000
4831.000000 802.000000
4841.000000 803.000000
4851.000000 805.000000
4861.000000 806.000000
4871.000000 807.000000
4881.000000 809.000000
4891.000000 810.000000
4901.000000 811.000000
4911.000000 813.000000
4921.000000 814.000000
4931.000000 815.000000
4941.000000 817.000000
4951.000000 818.000000
4961.000000 819.000000
4971.000000 821.000000
4981.000000 822.000000
4991.000000 823.000000
5001.000000 825.000000
5011.000000 826.000000
5021.000000 827.000000
5031.000000 828.000000
5041.000000 830.000000
5051.000000 832.000000
5061.000000 833.000000
5071.000000 834.000000
5081.000000 835.000000
5091.000000 836.000000
5101.000000 837.000000
5111.000000 839.000000
5121.000000 840.000000
5131.000000 841.000000
5141.000000 843.000000
5151.000000 844.000000
5161.000000 845.000000
5171.000000 847.000000
5181.000000 848.000000
5191.000000 850.000000
5201.000000 851.000000
5211.000000 852.000000
5221.000000 853.000000
5231.000000 854.000000
5241.000000 856.000000
5251.000000 858.000000
5261.000000 859.000000
5271.000000 860.000000
5281.000000 861.000000
5291.000000 863.000000
5301.000000 864.000000
5311.000000 865.000000
5321.000000 866.000000
5331.000000 867.000000
5341.000000 869.000000
5351.000000 870.000000
5361.000000 872.000000
5371.000000 873.000000
5381.000000 874.000000
5391.000000 876.000000
5401.000000 877.000000
5411.000000 878.000000
5421.000000 880.000000
5431.000000 881.000000
5441.000000 882.000000
5451.000000 883.000000
5461.000000 885.000000
5471.000000 886.000000
5481.000000 887.000000
5491.000000 889.000000
5501.000000 890.000000
5511.000000 891.000000
5521.000000 892.000000
5531.000000 894.000000
5541.000000 895.000000
5551.000000 896.000000
5561.000000 897.000000
5571.000000 899.000000
5581.000000 900.000000
5591.000000 901.000000
5601.000000 903.000000
5611.000000 904.000000
5621.000000 905.000000
5631.000000 906.000000
5641.000000 908.000000
5651.000000 909.000000
5661.000000 910.000000
5671.000000 912.000000
5681.000000 913.000000
5691.000000 915.000000
5701.000000 916.000000
5711.000000 917.000000
5721.000000 918.000000
5731.000000 919.000000
5741.000000 921.000000
5751.000000 922.000000
5761.000000 924.000000
5771.000000 925.000000
5781.000000 926.000000
5791.000000 927.000000
5801.000000 928.000000
5811.000000 929.000000
5821.000000 930.000000
5831.000000 932.000000
5841.000000 933.000000
5851.000000 934.000000
5861.000000 936.000000
5871.000000 937.000000
5881.000000 939.000000
5891.000000 940.000000
5901.000000 941.000000
5911.000000 943.000000
5921.000000 944.000000
5931.000000 945.000000
5941.000000 946.000000
5951.000000 947.000000
5961.000000 949.000000
5971.000000 950.000000
5981.000000 951.000000
5991.000000 952.000000
6001.000000 954.000000
6011.000000 955.000000
6021.000000 957.000000
6031.000000 958.000000
6041.000000 959.000000
6051.000000 960.000000
6061.000000 961.000000
6071.000000 963.000000
6081.000000 964.000000
6091.000000 965.000000
6101.000000 966.000000
6111.000000 968.000000
6121.000000 969.000000
6131.000000 970.000000
6141.000000 972.000000
6151.000000 973.000000
6161.000000 974.000000
6171.000000 975.000000
6181.000000 976.000000
6191.000000 978.000000
6201.000000 979.000000
6211.000000 981.000000
6221.000000 982.000000
6231.000000 983.000000
6241.000000 984.000000
6251.000000 986.000000
6261.000000 987.000000
6271.000000 988.000000
6281.000000 989.000000
6291.000000 990.000000
6301.000000 992.000000
6311.000000 993.000000
6321.000000 995.000000
6331.000000 996.000000
6341.000000 997.000000
6351.000000 998.000000
6361.000000 999.000000
6371.000000 1000.000000
6381.000000 1001.000000
6391.000000 1003.000000
6401.000000 1004.000000
6411.000000 1006.000000
6421.000000 1007.000000
6431.000000 1008.000000
6441.000000 1009.000000
6451.000000 1010.000000
6461.000000 1012.000000
6471.000000 1013.000000
6481.000000 1015.000000
6491.000000 1016.000000
6501.000000 1017.000000
6511.000000 1018.000000
6521.000000 1019.000000
6531.000000 1021.000000
6541.000000 1022.000000
6551.000000 1023.000000
6561.000000 1024.000000
6571.000000 1026.000000
6581.000000 1027.000000
6591.000000 1028.000000
6601.000000 1029.000000
6611.000000 1030.000000
6621.000000 1031.000000
6631.000000 1033.000000
6641.000000 1035.000000
6651.000000 1036.000000
6661.000000 1037.000000
6671.000000 1038.000000
6681.000000 1039.000000
6691.000000 1040.000000
6701.000000 1041.000000
6711.000000 1043.000000
6721.000000 1045.000000
6731.000000 1046.000000
6741.000000 1047.000000
6751.000000 1048.000000
6761.000000 1049.000000
6771.000000 1051.000000
6781.000000 1052.000000
6791.000000 1053.000000
6801.000000 1054.000000
6811.000000 1056.000000
6821.000000 1057.000000
6831.000000 1058.000000
6841.000000 1059.000000
6851.000000 1060.000000
6861.000000 1062.000000
6871.000000 1063.000000
6881.000000 1064.000000
6891.000000 1065.000000
6901.000000 1067.000000
6911.000000 1068.000000
6921.000000 1069.000000
6931.000000 1070.000000
6941.000000 1071.000000
6951.000000 1073.000000
6961.000000 1074.000000
6971.000000 1075.000000
6981.000000 1076.000000
6991.000000 1078.000000
7001.000000 1079.000000
7011.000000 1080.000000
7021.000000 1082.000000
7031.000000 1083.000000
7041.000000 1084.000000
7051.000000 1085.000000
7061.000000 1086.000000
7071.000000 1088.000000
7081.000000 1089.000000
7091.000000 1090.000000
7101.000000 1091.000000
7111.000000 1093.000000
7121.000000 1094.000000
7131.000000 1095.000000
7141.000000 1096.000000
7151.000000 1097.000000
7161.000000 1098.000000
7171.000000 1100.000000
7181.000000 1101.000000
7191.000000 1102.000000
7201.000000 1104.000000
7211.000000 1105.000000
7221.000000 1106.000000
7231.000000 1108.000000
7241.000000 1109.000000
7251.000000 1110.000000
7261.000000 1111.000000
7271.000000 1112.000000
7281.000000 1113.000000
7291.000000 1114.000000
7301.000000 1115.000000
7311.000000 1117.000000
7321.000000 1118.000000
7331.000000 1120.000000
7341.000000 1121.000000
7351.000000 1122.000000
7361.000000 1123.000000
7371.000000 1125.000000
7381.000000 1126.000000
7391.000000 1127.000000
7401.000000 1128.000000
7411.000000 1130.000000
7421.000000 1130.000000
7431.000000 1132.000000
7441.000000 1133.000000
7451.000000 1134.000000
7461.000000 1135.000000
7471.000000 1136.000000
7481.000000 1137.000000
7491.000000 1139.000000
7501.000000 1141.000000
7511.000000 1142.000000
7521.000000 1143.000000
7531.000000 1144.000000
7541.000000 1145.000000
7551.000000 1147.000000
7561.000000 1148.000000
7571.000000 1149.000000
7581.000000 1150.000000
7591.000000 1151.000000
7601.000000 1153.000000
7611.000000 1154.000000
7621.000000 1155.000000
7631.000000 1156.000000
7641.000000 1157.000000
7651.000000 1159.000000
7661.000000 1160.000000
7671.000000 1161.000000
7681.000000 1162.000000
7691.000000 1163.000000
7701.000000 1164.000000
7711.000000 1166.000000
7721.000000 1167.000000
7731.000000 1168.000000
7741.000000 1169.000000
7751.000000 1171.000000
7761.000000 1172.000000
7771.000000 1173.000000
7781.000000 1174.000000
7791.000000 1176.000000
7801.000000 1176.000000
7811.000000 1178.000000
7821.000000 1179.000000
7831.000000 1180.000000
7841.000000 1181.000000
7851.000000 1183.000000
7861.000000 1184.000000
7871.000000 1185.000000
7881.000000 1187.000000
7891.000000 1188.000000
7901.000000 1189.000000
7911.000000 1190.000000
7921.000000 1191.000000
7931.000000 1192.000000
7941.000000 1193.000000
7951.000000 1195.000000
7961.000000 1196.000000
7971.000000 1198.000000
7981.000000 1199.000000
7991.000000 1200.000000
8001.000000 1201.000000
8011.000000 1202.000000
8021.000000 1203.000000
8031.000000 1204.000000
8041.000000 1205.000000
8051.000000 1207.000000
8061.000000 1208.000000
8071.000000 1209.000000
8081.000000 1210.000000
8091.000000 1211.000000
8101.000000 1212.000000
8111.000000 1214.000000
8121.000000 1215.000000
8131.000000 1216.000000
8141.000000 1218.000000
8151.000000 1219.000000
8161.000000 1220.000000
8171.000000 1221.000000
8181.000000 1222.000000
8191.000000 1224.000000
8201.000000 1225.000000
8211.000000 1227.000000
8221.000000 1228.000000
8231.000000 1229.000000
8241.000000 1230.000000
8251.000000 1231.000000
8261.000000 1232.000000
8271.000000 1233.000000
8281.000000 1234.000000
8291.000000 1235.000000
8301.000000 1236.000000
8311.000000 1238.000000
8321.000000 1239.000000
8331.000000 1240.000000
8341.000000 1241.000000
8351.000000 1243.000000
8361.000000 1244.000000
8371.000000 1245.000000
8381.000000 1247.000000
8391.000000 1247.000000
8401.000000 1249.000000
8411.000000 1249.000000
8421.000000 1251.000000
8431.000000 1252.000000
8441.000000 1254.000000
8451.000000 1255.000000
8461.000000 1256.000000
8471.000000 1257.000000
8481.000000 1258.000000
8491.000000 1259.000000
8501.000000 1261.000000
8511.000000 1262.000000
8521.000000 1263.000000
8531.000000 1264.000000
8541.000000 1266.000000
8551.000000 1267.000000
8561.000000 1268.000000
8571.000000 1269.000000
8581.000000 1270.000000
8591.000000 1271.000000
8601.000000 1273.000000
8611.000000 1274.000000
8621.000000 1275.000000
8631.000000 1276.000000
8641.000000 1277.000000
8651.000000 1278.000000
8661.000000 1279.000000
8671.000000 1281.000000
8681.000000 1282.000000
8691.000000 1283.000000
8701.000000 1285.000000
8711.000000 1285.000000
8721.000000 1287.000000
8731.000000 1287.000000
8741.000000 1289.000000
8751.000000 1290.000000
8761.000000 1291.000000
8771.000000 1292.000000
8781.000000 1294.000000
8791.000000 1295.000000
8801.000000 1296.000000
8811.000000 1297.000000
8821.000000 1299.000000
8831.000000 1300.000000
8841.000000 1301.000000
8851.000000 1302.000000
8861.000000 1304.000000
8871.000000 1305.000000
8881.000000 1306.000000
8891.000000 1307.000000
8901.000000 1308.000000
8911.000000 1310.000000
8921.000000 1310.000000
8931.000000 1311.000000
8941.000000 1312.000000
8951.000000 1314.000000
8961.000000 1314.000000
8971.000000 1316.000000
8981.000000 1317.000000
8991.000000 1318.000000
9001.000000 1320.000000
9011.000000 1321.000000
9021.000000 1322.000000
9031.000000 1323.000000
9041.000000 1324.000000
9051.000000 1326.000000
9061.000000 1327.000000
9071.000000 1328.000000
9081.000000 1329.000000
9091.000000 1330.000000
9101.000000 1332.000000
9111.000000 1333.000000
9121.000000 1334.000000
9131.000000 1335.000000
9141.000000 1336.000000
9151.000000 1337.000000
9161.000000 1338.000000
9171.000000 1339.000000
9181.000000 1341.000000
9191.000000 1342.000000
9201.000000 1343.000000
9211.000000 1344.000000
9221.000000 1346.000000
9231.000000 1346.000000
9241.000000 1348.000000
9251.000000 1349.000000
9261.000000 1350.000000
9271.000000 1352.000000
9281.000000 1353.000000
9291.000000 1354.000000
9301.000000 1355.000000
9311.000000 1356.000000
9321.000000 1357.000000
9331.000000 1358.000000
9341.000000 1359.000000
9351.000000 1360.000000
9361.000000 1362.000000
9371.000000 1363.000000
9381.000000 1364.000000
9391.000000 1365.000000
9401.000000 1367.000000
9411.000000 1368.000000
9421.000000 1369.000000
9431.000000 1370.000000
9441.000000 1371.000000
9451.000000 1372.000000
9461.000000 1373.000000
9471.000000 1375.000000
9481.000000 1376.000000
9491.000000 1377.000000
9501.000000 1379.000000
9511.000000 1380.000000
9521.000000 1381.000000
9531.000000 1381.000000
9541.000000 1383.000000
9551.000000 1384.000000
9561.000000 1385.000000
9571.000000 1387.000000
9581.000000 1388.000000
9591.000000 1389.000000
9601.000000 1390.000000
9611.000000 1391.000000
9621.000000 1392.000000
9631.000000 1393.000000
9641.000000 1394.000000
9651.000000 1395.000000
9661.000000 1397.000000
9671.000000 1398.000000
9681.000000 1399.000000
9691.000000 1400.000000
9701.000000 1401.000000
9711.000000 1402.000000
9721.000000 1404.000000
9731.000000 1405.000000
9741.000000 1406.000000
9751.000000 1408.000000
9761.000000 1408.000000
9771.000000 1410.000000
9781.000000 1411.000000
9791.000000 1412.000000
9801.000000 1413.000000
9811.000000 1414.000000
9821.000000 1415.000000
9831.000000 1416.000000
9841.000000 1418.000000
9851.000000 1419.000000
9861.000000 1420.000000
9871.000000 1421.000000
9881.000000 1422.000000
9891.000000 1424.000000
9901.000000 1425.000000
9911.000000 1426.000000
9921.000000 1427.000000
9931.000000 1428.000000
9941.000000 1429.000000
9951.000000 1430.000000
9961.000000 1432.000000
9971.000000 1432.000000
9981.000000 1433.000000
9991.000000 1434.000000


==> kvd.dat <==
1.000000 1.000000
11.000000 10.000000
21.000000 17.000000
31.000000 23.000000
41.000000 31.000000
51.000000 36.000000
61.000000 42.000000
71.000000 47.000000
81.000000 53.000000
91.000000 58.000000
101.000000 64.000000
111.000000 68.000000
121.000000 74.000000
131.000000 79.000000
141.000000 85.000000
151.000000 88.000000
161.000000 93.000000
171.000000 100.000000
181.000000 104.000000
191.000000 109.000000
201.000000 112.000000
211.000000 117.000000
221.000000 123.000000
231.000000 128.000000
241.000000 130.000000
251.000000 137.000000
261.000000 141.000000
271.000000 146.000000
281.000000 148.000000
291.000000 156.000000
301.000000 157.000000
311.000000 163.000000
321.000000 167.000000
331.000000 172.000000
341.000000 176.000000
351.000000 178.000000
361.000000 183.000000
371.000000 190.000000
381.000000 194.000000
391.000000 197.000000
401.000000 202.000000
411.000000 203.000000
421.000000 210.000000
431.000000 214.000000
441.000000 219.000000
451.000000 220.000000
461.000000 228.000000
471.000000 231.000000
481.000000 233.000000
491.000000 238.000000
501.000000 243.000000
511.000000 246.000000
521.000000 252.000000
531.000000 254.000000
541.000000 259.000000
551.000000 262.000000
561.000000 266.000000
571.000000 271.000000
581.000000 275.000000
591.000000 279.000000
601.000000 282.000000
611.000000 288.000000
621.000000 292.000000
631.000000 292.000000
641.000000 296.000000
651.000000 303.000000
661.000000 306.000000
671.000000 311.000000
681.000000 313.000000
691.000000 317.000000
701.000000 321.000000
711.000000 325.000000
721.000000 328.000000
731.000000 332.000000
741.000000 336.000000
751.000000 339.000000
761.000000 346.000000
771.000000 350.000000
781.000000 350.000000
791.000000 356.000000
801.000000 359.000000
811.000000 362.000000
821.000000 365.000000
831.000000 370.000000
841.000000 375.000000
851.000000 379.000000
861.000000 382.000000
871.000000 384.000000
881.000000 390.000000
891.000000 390.000000
901.000000 395.000000
911.000000 401.000000
921.000000 404.000000
931.000000 407.000000
941.000000 410.000000
951.000000 415.000000
961.000000 419.000000
971.000000 423.000000
981.000000 423.000000
991.000000 428.000000
1001.000000 434.000000
1011.000000 435.000000
1021.000000 438.000000
1031.000000 443.000000
1041.000000 446.000000
1051.000000 452.000000
1061.000000 453.000000
1071.000000 459.000000
1081.000000 462.000000
1091.000000 463.000000
1101.000000 464.000000
1111.000000 469.000000
1121.000000 476.000000
1131.000000 479.000000
1141.000000 485.000000
1151.000000 484.000000
1161.000000 489.000000
1171.000000 492.000000
1181.000000 496.000000
1191.000000 499.000000
1201.000000 504.000000
1211.000000 506.000000
1221.000000 509.000000
1231.000000 513.000000
1241.000000 518.000000
1251.000000 520.000000
1261.000000 524.000000
1271.000000 528.000000
1281.000000 533.000000
1291.000000 535.000000
1301.000000 538.000000
1311.000000 543.000000
1321.000000 545.000000
1331.000000 549.000000
1341.000000 549.000000
1351.000000 552.000000
1361.000000 558.000000
1371.000000 563.000000
1381.000000 567.000000
1391.000000 570.000000
1401.000000 570.000000
1411.000000 577.000000
1421.000000 582.000000
1431.000000 582.000000
1441.000000 584.000000
1451.000000 588.000000
1461.000000 592.000000
1471.000000 596.000000
1481.000000 601.000000
1491.000000 603.000000
1501.000000 606.000000
1511.000000 610.000000
1521.000000 613.000000
1531.000000 617.000000
1541.000000 623.000000
1551.000000 622.000000
1561.000000 625.000000
1571.000000 631.000000
1581.000000 631.000000
1591.000000 636.000000
1601.000000 639.000000
1611.000000 641.000000
1621.000000 644.000000
1631.000000 648.000000
1641.000000 653.000000
1651.000000 658.000000
1661.000000 662.000000
1671.000000 665.000000
1681.000000 665.000000
1691.000000 670.000000
1701.000000 673.000000
1711.000000 676.000000
1721.000000 678.000000
1731.000000 681.000000
1741.000000 685.000000
1751.000000 688.000000
1761.000000 693.000000
1771.000000 696.000000
1781.000000 698.000000
1791.000000 702.000000
1801.000000 707.000000
1811.000000 711.000000
1821.000000 713.000000
1831.000000 715.000000
1841.000000 719.000000
1851.000000 722.000000
1861.000000 724.000000
1871.000000 725.000000
1881.000000 731.000000
1891.000000 734.000000
1901.000000 738.000000
1911.000000 742.000000
1921.000000 746.000000
1931.000000 748.000000
1941.000000 752.000000
1951.000000 756.000000
1961.000000 757.000000
1971.000000 759.000000
1981.000000 765.000000
1991.000000 770.000000
2001.000000 770.000000
2011.000000 772.000000
2021.000000 774.000000
2031.000000 779.000000
2041.000000 783.000000
2051.000000 787.000000
2061.000000 790.000000
2071.000000 793.000000
2081.000000 796.000000
2091.000000 800.000000
2101.000000 803.000000
2111.000000 808.000000
2121.000000 810.000000
2131.000000 814.000000
2141.000000 814.000000
2151.000000 819.000000
2161.000000 820.000000
2171.000000 822.000000
2181.000000 826.000000
2191.000000 831.000000
2201.000000 833.000000
2211.000000 838.000000
2221.000000 840.000000
2231.000000 843.000000
2241.000000 847.000000
2251.000000 849.000000
2261.000000 857.000000
2271.000000 859.000000
2281.000000 861.000000
2291.000000 862.000000
2301.000000 865.000000
2311.000000 867.000000
2321.000000 871.000000
2331.000000 873.000000
2341.000000 879.000000
2351.000000 882.000000
2361.000000 885.000000
2371.000000 885.000000
2381.000000 892.000000
2391.000000 893.000000
2401.000000 896.000000
2411.000000 899.000000
2421.000000 902.000000
2431.000000 903.000000
2441.000000 910.000000
2451.000000 916.000000
2461.000000 918.000000
2471.000000 918.000000
2481.000000 924.000000
2491.000000 922.000000
2501.000000 926.000000
2511.000000 929.000000
2521.000000 933.000000
2531.000000 937.000000
2541.000000 941.000000
2551.000000 943.000000
2561.000000 946.000000
2571.000000 949.000000
2581.000000 952.000000
2591.000000 956.000000
2601.000000 962.000000
2611.000000 965.000000
2621.000000 969.000000
2631.000000 967.000000
2641.000000 967.000000
2651.000000 970.000000
2661.000000 974.000000
2671.000000 977.000000
2681.000000 984.000000
2691.000000 988.000000
2701.000000 989.000000
2711.000000 991.000000
2721.000000 996.000000
2731.000000 998.000000
2741.000000 1003.000000
2751.000000 1006.000000
2761.000000 1006.000000
2771.000000 1010.000000
2781.000000 1012.000000
2791.000000 1016.000000
2801.000000 1021.000000
2811.000000 1024.000000
2821.000000 1025.000000
2831.000000 1031.000000
2841.000000 1031.000000
2851.000000 1033.000000
2861.000000 1037.000000
2871.000000 1041.000000
2881.000000 1043.000000
2891.000000 1046.000000
2901.000000 1048.000000
2911.000000 1054.000000
2921.000000 1057.000000
2931.000000 1061.000000
2941.000000 1063.000000
2951.000000 1066.000000
2961.000000 1068.000000
2971.000000 1072.000000
2981.000000 1076.000000
2991.000000 1076.000000
3001.000000 1081.000000
3011.000000 1085.000000
3021.000000 1084.000000
3031.000000 1088.000000
3041.000000 1092.000000
3051.000000 1094.000000
3061.000000 1096.000000
3071.000000 1100.000000
3081.000000 1102.000000
3091.000000 1105.000000
3101.000000 1110.000000
3111.000000 1114.000000
3121.000000 1118.000000
3131.000000 1121.000000
3141.000000 1125.000000
3151.000000 1127.000000
3161.000000 1125.000000
3171.000000 1127.000000
3181.000000 1133.000000
3191.000000 1138.000000
3201.000000 1138.000000
3211.000000 1142.000000
3221.000000 1148.000000
3231.000000 1148.000000
3241.000000 1151.000000
3251.000000 1154.000000
3261.000000 1158.000000
3271.000000 1161.000000
3281.000000 1161.000000
3291.000000 1166.000000
3301.000000 1170.000000
3311.000000 1172.000000
3321.000000 1175.000000
3331.000000 1176.000000
3341.000000 1182.000000
3351.000000 1185.000000
3361.000000 1187.000000
3371.000000 1192.000000
3381.000000 1194.000000
3391.000000 1196.000000
3401.000000 1200.000000
3411.000000 1201.000000
3421.000000 1203.000000
3431.000000 1207.000000
3441.000000 1207.000000
3451.000000 1212.000000
3461.000000 1217.000000
3471.000000 1220.000000
3481.000000 1222.000000
3491.000000 1226.000000
3501.000000 1227.000000
3511.000000 1230.000000
3521.000000 1236.000000
3531.000000 1240.000000
3541.000000 1241.000000
3551.000000 1245.000000
3561.000000 1245.000000
3571.000000 1249.000000
3581.000000 1252.000000
3591.000000 1255.000000
3601.000000 1258.000000
3611.000000 1261.000000
3621.000000 1262.000000
3631.000000 1264.000000
3641.000000 1267.000000
3651.000000 1272.000000
3661.000000 1274.000000
3671.000000 1279.000000
3681.000000 1279.000000
3691.000000 1283.000000
3701.000000 1285.000000
3711.000000 1290.000000
3721.000000 1293.000000
3731.000000 1295.000000
3741.000000 1298.000000
3751.000000 1300.000000
3761.000000 1305.000000
3771.000000 1308.000000
3781.000000 1310.000000
3791.000000 1314.000000
3801.000000 1317.000000
3811.000000 1318.000000
3821.000000 1321.000000
3831.000000 1322.000000
3841.000000 1324.000000
3851.000000 1326.000000
3861.000000 1331.000000
3871.000000 1334.000000
3881.000000 1339.000000
3891.000000 1342.000000
3901.000000 1345.000000
3911.000000 1350.000000
3921.000000 1353.000000
3931.000000 1352.000000
3941.000000 1354.000000
3951.000000 1358.000000
3961.000000 1361.000000
3971.000000 1362.000000
3981.000000 1366.000000
3991.000000 1371.000000
4001.000000 1376.000000
4011.000000 1378.000000
4021.000000 1381.000000
4031.000000 1382.000000
4041.000000 1382.000000
4051.000000 1386.000000
4061.000000 1388.000000
4071.000000 1391.000000
4081.000000 1392.000000
4091.000000 1398.000000
4101.000000 1399.000000
4111.000000 1405.000000
4121.000000 1408.000000
4131.000000 1409.000000
4141.000000 1413.000000
4151.000000 1417.000000
4161.000000 1420.000000
4171.000000 1422.000000
4181.000000 1427.000000
4191.000000 1427.000000
4201.000000 1429.000000
4211.000000 1433.000000
4221.000000 1436.000000
4231.000000 1439.000000
4241.000000 1444.000000
4251.000000 1443.000000
4261.000000 1446.000000
4271.000000 1450.000000
4281.000000 1451.000000
4291.000000 1455.000000
4301.000000 1455.000000
4311.000000 1460.000000
4321.000000 1461.000000
4331.000000 1467.000000
4341.000000 1469.000000
4351.000000 1472.000000
4361.000000 1474.000000
4371.000000 1478.000000
4381.000000 1483.000000
4391.000000 1486.000000
4401.000000 1487.000000
4411.000000 1490.000000
4421.000000 1492.000000
4431.000000 1494.000000
4441.000000 1496.000000
4451.000000 1502.000000
4461.000000 1503.000000
4471.000000 1504.000000
4481.000000 1508.000000
4491.000000 1511.000000
4501.000000 1513.000000
4511.000000 1515.000000
4521.000000 1519.000000
4531.000000 1522.000000
4541.000000 1527.000000
4551.000000 1528.000000
4561.000000 1531.000000
4571.000000 1534.000000
4581.000000 1538.000000
4591.000000 1538.000000
4601.000000 1543.000000
4611.000000 1545.000000
4621.000000 1548.000000
4631.000000 1550.000000
4641.000000 1552.000000
4651.000000 1554.000000
4661.000000 1560.000000
4671.000000 1564.000000
4681.000000 1564.000000
4691.000000 1571.000000
4701.000000 1571.000000
4711.000000 1574.000000
4721.000000 1577.000000
4731.000000 1579.000000
4741.000000 1579.000000
4751.000000 1585.000000
4761.000000 1588.000000
4771.000000 1589.000000
4781.000000 1591.000000
4791.000000 1593.000000
4801.000000 1597.000000
4811.000000 1599.000000
4821.000000 1600.000000
4831.000000 1604.000000
4841.000000 1609.000000
4851.000000 1611.000000
4861.000000 1615.000000
4871.000000 1621.000000
4881.000000 1626.000000
4891.000000 1626.000000
4901.000000 1629.000000
4911.000000 1629.000000
4921.000000 1631.000000
4931.000000 1634.000000
4941.000000 1638.000000
4951.000000 1638.000000
4961.000000 1645.000000
4971.000000 1643.000000
4981.000000 1644.000000
4991.000000 1649.000000
5001.000000 1653.000000
5011.000000 1652.000000
5021.000000 1657.000000
5031.000000 1660.000000
5041.000000 1664.000000
5051.000000 1668.000000
5061.000000 1670.000000
5071.000000 1675.000000
5081.000000 1678.000000
5091.000000 1681.000000
5101.000000 1679.000000
5111.000000 1684.000000
5121.000000 1682.000000
5131.000000 1686.000000
5141.000000 1692.000000
5151.000000 1696.000000
5161.000000 1699.000000
5171.000000 1702.000000
5181.000000 1704.000000
5191.000000 1707.000000
5201.000000 1710.000000
5211.000000 1713.000000
5221.000000 1712.000000
5231.000000 1716.000000
5241.000000 1716.000000
5251.000000 1719.000000
5261.000000 1725.000000
5271.000000 1726.000000
5281.000000 1730.000000
5291.000000 1735.000000
5301.000000 1735.000000
5311.000000 1737.000000
5321.000000 1741.000000
5331.000000 1739.000000
5341.000000 1745.000000
5351.000000 1748.000000
5361.000000 1753.000000
5371.000000 1757.000000
5381.000000 1760.000000
5391.000000 1760.000000
5401.000000 1761.000000
5411.000000 1766.000000
5421.000000 1771.000000
5431.000000 1773.000000
5441.000000 1774.000000
5451.000000 1777.000000
5461.000000 1780.000000
5471.000000 1783.000000
5481.000000 1785.000000
5491.000000 1786.000000
5501.000000 1790.000000
5511.000000 1789.000000
5521.000000 1793.000000
5531.000000 1799.000000
5541.000000 1798.000000
5551.000000 1801.000000
5561.000000 1804.000000
5571.000000 1809.000000
5581.000000 1811.000000
5591.000000 1816.000000
5601.000000 1818.000000
5611.000000 1823.000000
5621.000000 1823.000000
5631.000000 1826.000000
5641.000000 1829.000000
5651.000000 1832.000000
5661.000000 1833.000000
5671.000000 1837.000000
5681.000000 1840.000000
5691.000000 1840.000000
5701.000000 1844.000000
5711.000000 1845.000000
5721.000000 1848.000000
5731.000000 1852.000000
5741.000000 1855.000000
5751.000000 1859.000000
5761.000000 1861.000000
5771.000000 1860.000000
5781.000000 1864.000000
5791.000000 1865.000000
5801.000000 1871.000000
5811.000000 1873.000000
5821.000000 1877.000000
5831.000000 1880.000000
5841.000000 1882.000000
5851.000000 1885.000000
5861.000000 1887.000000
5871.000000 1888.000000
5881.000000 1889.000000
5891.000000 1893.000000
5901.000000 1896.000000
5911.000000 1902.000000
5921.000000 1904.000000
5931.000000 1907.000000
5941.000000 1911.000000
5951.000000 1912.000000
5961.000000 1917.000000
5971.000000 1919.000000
5981.000000 1920.000000
5991.000000 1924.000000
6001.000000 1927.000000
6011.000000 1928.000000
6021.000000 1930.000000
6031.000000 1933.000000
6041.000000 1931.000000
6051.000000 1934.000000
6061.000000 1938.000000
6071.000000 1941.000000
6081.000000 1945.000000
6091.000000 1948.000000
6101.000000 1951.000000
6111.000000 1951.000000
6121.000000 1957.000000
6131.000000 1958.000000
6141.000000 1962.000000
6151.000000 1967.000000
6161.000000 1968.000000
6171.000000 1972.000000
6181.000000 1973.000000
6191.000000 1976.000000
6201.000000 1978.000000
6211.000000 1981.000000
6221.000000 1983.000000
6231.000000 1989.000000
6241.000000 1991.000000
6251.000000 1991.000000
6261.000000 1995.000000
6271.000000 1997.000000
6281.000000 1999.000000
6291.000000 2002.000000
6301.000000 2001.000000
6311.000000 2006.000000
6321.000000 2009.000000
6331.000000 2012.000000
6341.000000 2013.000000
6351.000000 2018.000000
6361.000000 2019.000000
6371.000000 2022.000000
6381.000000 2025.000000
6391.000000 2027.000000
6401.000000 2033.000000
6411.000000 2031.000000
6421.000000 2034.000000
6431.000000 2039.000000
6441.000000 2042.000000
6451.000000 2044.000000
6461.000000 2049.000000
6471.000000 2051.000000
6481.000000 2052.000000
6491.000000 2055.000000
6501.000000 2059.000000
6511.000000 2060.000000
6521.000000 2064.000000
6531.000000 2064.000000
6541.000000 2066.000000
6551.000000 2070.000000
6561.000000 2075.000000
6571.000000 2077.000000
6581.000000 2078.000000
6591.000000 2079.000000
6601.000000 2082.000000
6611.000000 2086.000000
6621.000000 2089.000000
6631.000000 2090.000000
6641.000000 2094.000000
6651.000000 2094.000000
6661.000000 2098.000000
6671.000000 2101.000000
6681.000000 2106.000000
6691.000000 2108.000000
6701.000000 2110.000000
6711.000000 2113.000000
6721.000000 2114.000000
6731.000000 2119.000000
6741.000000 2119.000000
6751.000000 2124.000000
6761.000000 2128.000000
6771.000000 2130.000000
6781.000000 2130.000000
6791.000000 2135.000000
6801.000000 2138.000000
6811.000000 2137.000000
6821.000000 2141.000000
6831.000000 2144.000000
6841.000000 2149.000000
6851.000000 2150.000000
6861.000000 2153.000000
6871.000000 2154.000000
6881.000000 2160.000000
6891.000000 2161.000000
6901.000000 2163.000000
6911.000000 2164.000000
6921.000000 2166.000000
6931.000000 2165.000000
6941.000000 2171.000000
6951.000000 2176.000000
6961.000000 2175.000000
6971.000000 2178.000000
6981.000000 2181.000000
6991.000000 2186.000000
7001.000000 2190.000000
7011.000000 2192.000000
7021.000000 2195.000000
7031.000000 2200.000000
7041.000000 2201.000000
7051.000000 2202.000000
7061.000000 2204.000000
7071.000000 2206.000000
7081.000000 2209.000000
7091.000000 2213.000000
7101.000000 2213.000000
7111.000000 2216.000000
7121.000000 2218.000000
7131.000000 2220.000000
7141.000000 2226.000000
7151.000000 2231.000000
7161.000000 2232.000000
7171.000000 2235.000000
7181.000000 2236.000000
7191.000000 2237.000000
7201.000000 2238.000000
7211.000000 2241.000000
7221.000000 2244.000000
7231.000000 2249.000000
7241.000000 2250.000000
7251.000000 2249.000000
7261.000000 2253.000000
7271.000000 2258.000000
7281.000000 2261.000000
7291.000000 2264.000000
7301.000000 2267.000000
7311.000000 2269.000000
7321.000000 2272.000000
7331.000000 2276.000000
7341.000000 2277.000000
7351.000000 2281.000000
7361.000000 2282.000000
7371.000000 2286.000000
7381.000000 2289.000000
7391.000000 2291.000000
7401.000000 2294.000000
7411.000000 2293.000000
7421.000000 2297.000000
7431.000000 2301.000000
7441.000000 2305.000000
7451.000000 2305.000000
7461.000000 2303.000000
7471.000000 2308.000000
7481.000000 2313.000000
7491.000000 2316.000000
7501.000000 2316.000000
7511.000000 2321.000000
7521.000000 2323.000000
7531.000000 2324.000000
7541.000000 2327.000000
7551.000000 2331.000000
7561.000000 2335.000000
7571.000000 2341.000000
7581.000000 2338.000000
7591.000000 2340.000000
7601.000000 2343.000000
7611.000000 2344.000000
7621.000000 2347.000000
7631.000000 2352.000000
7641.000000 2353.000000
7651.000000 2355.000000
7661.000000 2358.000000
7671.000000 2360.000000
7681.000000 2364.000000
7691.000000 2369.000000
7701.000000 2369.000000
7711.000000 2374.000000
7721.000000 2375.000000
7731.000000 2379.000000
7741.000000 2380.000000
7751.000000 2382.000000
7761.000000 2387.000000
7771.000000 2389.000000
7781.000000 2393.000000
7791.000000 2392.000000
7801.000000 2396.000000
7811.000000 2398.000000
7821.000000 2397.000000
7831.000000 2399.000000
7841.000000 2402.000000
7851.000000 2403.000000
7861.000000 2408.000000
7871.000000 2408.000000
7881.000000 2414.000000
7891.000000 2415.000000
7901.000000 2421.000000
7911.000000 2424.000000
7921.000000 2427.000000
7931.000000 2432.000000
7941.000000 2433.000000
7951.000000 2434.000000
7961.000000 2436.000000
7971.000000 2436.000000
7981.000000 2441.000000
7991.000000 2443.000000
8001.000000 2449.000000
8011.000000 2452.000000
8021.000000 2456.000000
8031.000000 2455.000000
8041.000000 2454.000000
8051.000000 2457.000000
8061.000000 2461.000000
8071.000000 2464.000000
8081.000000 2468.000000
8091.000000 2469.000000
8101.000000 2471.000000
8111.000000 2474.000000
8121.000000 2474.000000
8131.000000 2475.000000
8141.000000 2477.000000
8151.000000 2480.000000
8161.000000 2482.000000
8171.000000 2488.000000
8181.000000 2493.000000
8191.000000 2496.000000
8201.000000 2500.000000
8211.000000 2503.000000
8221.000000 2505.000000
8231.000000 2504.000000
8241.000000 2508.000000
8251.000000 2512.000000
8261.000000 2511.000000
8271.000000 2515.000000
8281.000000 2515.000000
8291.000000 2517.000000
8301.000000 2520.000000
8311.000000 2522.000000
8321.000000 2524.000000
8331.000000 2527.000000
8341.000000 2534.000000
8351.000000 2538.000000
8361.000000 2541.000000
8371.000000 2543.000000
8381.000000 2547.000000
8391.000000 2545.000000
8401.000000 2547.000000
8411.000000 2549.000000
8421.000000 2556.000000
8431.000000 2553.000000
8441.000000 2558.000000
8451.000000 2560.000000
8461.000000 2565.000000
8471.000000 2567.000000
8481.000000 2568.000000
8491.000000 2564.000000
8501.000000 2569.000000
8511.000000 2573.000000
8521.000000 2575.000000
8531.000000 2577.000000
8541.000000 2580.000000
8551.000000 2584.000000
8561.000000 2590.000000
8571.000000 2592.000000
8581.000000 2595.000000
8591.000000 2597.000000
8601.000000 2598.000000
8611.000000 2599.000000
8621.000000 2602.000000
8631.000000 2607.000000
8641.000000 2608.000000
8651.000000 2609.000000
8661.000000 2611.000000
8671.000000 2616.000000
8681.000000 2621.000000
8691.000000 2626.000000
8701.000000 2625.000000
8711.000000 2631.000000
8721.000000 2630.000000
8731.000000 2630.000000
8741.000000 2634.000000
8751.000000 2634.000000
8761.000000 2637.000000
8771.000000 2641.000000
8781.000000 2642.000000
8791.000000 2644.000000
8801.000000 2645.000000
8811.000000 2649.000000
8821.000000 2651.000000
8831.000000 2652.000000
8841.000000 2656.000000
8851.000000 2658.000000
8861.000000 2663.000000
8871.000000 2668.000000
8881.000000 2670.000000
8891.000000 2673.000000
8901.000000 2674.000000
8911.000000 2676.000000
8921.000000 2677.000000
8931.000000 2680.000000
8941.000000 2683.000000
8951.000000 2688.000000
8961.000000 2691.000000
8971.000000 2692.000000
8981.000000 2698.000000
8991.000000 2700.000000
9001.000000 2698.000000
9011.000000 2699.000000
9021.000000 2702.000000
9031.000000 2703.000000
9041.000000 2707.000000
9051.000000 2709.000000
9061.000000 2712.000000
9071.000000 2715.000000
9081.000000 2718.000000
9091.000000 2721.000000
9101.000000 2725.000000
9111.000000 2725.000000
9121.000000 2726.000000
9131.000000 2731.000000
9141.000000 2733.000000
9151.000000 2737.000000
9161.000000 2741.000000
9171.000000 2742.000000
9181.000000 2744.000000
9191.000000 2746.000000
9201.000000 2746.000000
9211.000000 2746.000000
9221.000000 2749.000000
9231.000000 2753.000000
9241.000000 2759.000000
9251.000000 2761.000000
9261.000000 2762.000000
9271.000000 2762.000000
9281.000000 2768.000000
9291.000000 2770.000000
9301.000000 2773.000000
9311.000000 2777.000000
9321.000000 2779.000000
9331.000000 2782.000000
9341.000000 2786.000000
9351.000000 2786.000000
9361.000000 2787.000000
9371.000000 2791.000000
9381.000000 2796.000000
9391.000000 2798.000000
9401.000000 2801.000000
9411.000000 2800.000000
9421.000000 2802.000000
9431.000000 2806.000000
9441.000000 2810.000000
9451.000000 2809.000000
9461.000000 2811.000000
9471.000000 2814.000000
9481.000000 2818.000000
9491.000000 2822.000000
9501.000000 2820.000000
9511.000000 2822.000000
9521.000000 2828.000000
9531.000000 2828.000000
9541.000000 2830.000000
9551.000000 2832.000000
9561.000000 2833.000000
9571.000000 2837.000000
9581.000000 2843.000000
9591.000000 2845.000000
9601.000000 2845.000000
9611.000000 2853.000000
9621.000000 2853.000000
9631.000000 2856.000000
9641.000000 2860.000000
9651.000000 2862.000000
9661.000000 2864.000000
9671.000000 2866.000000
9681.000000 2866.000000
9691.000000 2872.000000
9701.000000 2875.000000
9711.000000 2875.000000
9721.000000 2875.000000
9731.000000 2878.000000
9741.000000 2883.000000
9751.000000 2886.000000
9761.000000 2889.000000
9771.000000 2891.000000
9781.000000 2895.000000
9791.000000 2896.000000
9801.000000 2892.000000
9811.000000 2894.000000
9821.000000 2900.000000
9831.000000 2902.000000
9841.000000 2907.000000
9851.000000 2909.000000
9861.000000 2912.000000
9871.000000 2915.000000
9881.000000 2915.000000
9891.000000 2915.000000
9901.000000 2921.000000
9911.000000 2925.000000
9921.000000 2928.000000
9931.000000 2926.000000
9941.000000 2931.000000
9951.000000 2932.000000
9961.000000 2935.000000
9971.000000 2936.000000
9981.000000 2939.000000
9991.000000 2945.000000

